On the Boston's Unramified Fontaine-Mazur Conjecture

This paper studies the Unramified Fontaine-Mazur Conjecture for $ p $-adic Galois representations and its generalizations. We prove some basic cases of the conjecture and provide some useful criterions for verifying it. In addition, we propose several different strategies to attack the conjecture and reduce it to some special cases. We also prove many new results of the conjecture in the two-dimensional case. Furthermore, we also study the unramified Galois deformation rings. Assuming the Unramified Fontaine-Mazur conjecture, we prove that the generic fiber of the unramified deformation ring is a finite direct product of fields. In particular, the unramified deformation ring has only finitely many $\overline{\mathbb{Q}}_{p}$-valued points. We also give some counterexamples to the so-called dimension conjecture for Galois deformation rings assuming the conjecture.

==> readme-cm.txt <==
USER INSTRUCTIONS FOR COMPOSITIO.CLS                    2009/12/22

1. This file distribution contains the following 3 files:
readme-cm.txt    (this file)
compositio.cls   (the Compositio document class)
cmguide.tex      (sample file and source code for the user guide)

2. INSTALLATION
   Place 'compositio.cls' somewhere where LaTeX can read it (for
   example, the folder or directory where the files for your 
   article reside).

3. For a permanent installation, copy the file 'compositio.cls' 
to a folder or directory in the LaTeX search path. On UNIX and 
Windows systems, authors may not have sufficient rights to do this;
in this case, please consult your systems administrator.

4. USER GUIDE: run LaTeX _three times_ on 'cmguide.tex' to
produce the user documentation for the COMPOSITIO document class.
NOTE: The output that you produce will not include the header
on the title page containing the COMPOSITIO MATHEMATICA logo and 
bibliographic information. This header will be added later by 
production staff. Examples that illustrate how your accepted paper
would appear in its final, published form are provided on the
COMPOSITIO MATHEMATICA web site at
       http://www.compositio.nl/cmauthor.html 

5. If you wish to use the file 'cmguide.tex' as a template, save a
copy under a different name and use that copy as a starting point
for building your article.

6.  Assumptions about your LaTeX installation: You have a 
post-1994 version of LaTeX (sometimes called LaTeX2e), together 
with all the packages in the "required" part of that installation. 

7.  BUG REPORTING: If you discover a bug in this software, please
report it to the Publishing Editor at compmath@lms.ac.uk, 
providing
   (a) as complete a description of the problem as you can give;
   (b) a sample file (as short as possible) that demonstrates the
       problem;
   (c) a copy of the .log file from a LaTeX run where the problem 
       occurred.
We also welcome suggestions for how these instructions can be 
improved.

